Breaking Bureaucracy: Evaluating open-source LLMs for legal document review

In this paper, we evaluate open-source generative LLMs on legal Natural Language Inference (NLI). Legal inspectorial processes take place in specific domains and often deal with confidential data. This creates a need for working with local models that do not require labeled training data. We evaluate our models on the ContractNLI benchmark and two NLI4Wills datasets. We successfully reproduce the baseline for the task (Span NLI BERT) and we evaluate multiple open-source LLMs on the same task. We analyze the invalid rate of the models, and their stability across temperature settings and domains. Among the generative models, Gemma-4 26B performs the best, reaching an accuracy of 81.2%, even outperforming the supervised model on one metric. On accuracy, it is not possible to beat the supervised model with zero-shot approaches. Qwen-3.6 35B performs well on both ContractNLI and additional datasets in the legal wills domain. Our findings indicate that zero-shot, open-source, generative LLMs are a viable alternative for real-world legal NLI when no supervised data is available. Our code is available at https://github.com/fbaratov/contractnli-llms.

==> inserts/temp-graphs/f1c/gemma4.txt <==
y x0 x1 x2
0.1 0.2577937450340449 0.42848822323003793 0.35856783231812067
0.2 0.2630424695237246 0.43833067165111833 0.3347655629147132
0.3 0.2542929012660446 0.4433435791490763 0.3430910286483935
0.4 0.23594887984655646 0.42983252937884764 0.3250549064190384
0.5 0.23273128022390485 0.4590479596895481 0.35902923715661333
% out/responses/base_tempsweep/gemma4_e2b
% out/responses/base_tempsweep/gemma4_26b
% out/responses/base_tempsweep/gemma4_e4b

==> inserts/temp-graphs/f1c/ministral-3.txt <==
y x0 x1 x2
0.1 0.3618885667645329 0.3518081765608809 0.11264286183325128
0.2 0.3624293983185576 0.3413673626447296 0.11259068200253347
0.3 0.37228899658957876 0.32538487622102813 0.10997768973624622
0.4 0.3747579110676882 0.31571495330220845 0.12299261201133788
0.5 0.38006327530905554 0.303327901684542 0.11954060453085708
% out/responses/base_tempsweep/ministral-3_14b
% out/responses/base_tempsweep/ministral-3_8b
% out/responses/base_tempsweep/ministral-3_3b

==> inserts/temp-graphs/f1c/qwen35.txt <==
y x0 x1 x2 x3
0.1 0.36901771899531405 0.34345322662903693 0.4310896624695093 0.3223292781499288
0.2 0.3743306775091642 0.33467204102399234 0.41920743590149523 0.32968068737974376
0.3 0.369753275625756 0.3543665344156522 0.4220193161137306 0.33044333545733523
0.4 0.4040257864368912 0.3536132441868851 0.4116450362640626 0.33542617585991685
0.5 0.40422767612482624 0.35952682114581364 0.4433591019017618 0.3437306589693158
% out/responses/base_tempsweep/qwen3.5_4b_nothink
% out/responses/base_tempsweep/qwen3.5_4b
% out/responses/base_tempsweep/qwen3.5_27b
% out/responses/base_tempsweep/qwen3.5_9b

==> inserts/temp-graphs/f1c/qwen36.txt <==
y x0
0.1 0.33264811184217197
0.2 0.3350332340442878
0.3 0.329876364707685
0.4 0.3213579940177418
0.5 0.3281604733286699
% out/responses/base_tempsweep/qwen3.6_35b

==> inserts/temp-graphs/f1e/gemma4.txt <==
y x0 x1 x2
0.1 0.6764955598664555 0.807082059993252 0.7511696562640782
0.2 0.6752328380927931 0.8051898890618822 0.7507877693903234
0.3 0.6811132897010467 0.8078938805392676 0.7530336140808225
0.4 0.6759175428857382 0.8024433445725471 0.7497568720048058
0.5 0.6781332532199503 0.8062346787649135 0.7459022197962789
% out/responses/base_tempsweep/gemma4_e2b
% out/responses/base_tempsweep/gemma4_26b
% out/responses/base_tempsweep/gemma4_e4b

==> inserts/temp-graphs/f1e/ministral-3.txt <==
y x0 x1 x2
0.1 0.7247794652967818 0.698019476713872 0.6280137185985701
0.2 0.7264041608058976 0.6946774654811488 0.6260011838691402
0.3 0.7277829329037017 0.6912960800233829 0.6280847794957353
0.4 0.7296954581373858 0.6983936896195928 0.632144218789563
0.5 0.7255038636651449 0.6898187370982155 0.6269819419071724
% out/responses/base_tempsweep/ministral-3_14b
% out/responses/base_tempsweep/ministral-3_8b
% out/responses/base_tempsweep/ministral-3_3b

==> inserts/temp-graphs/f1e/qwen35.txt <==
y x0 x1 x2 x3
0.1 0.7347999328875011 0.7507580674345798 0.785967766106949 0.7616274374331025
0.2 0.7361246018496672 0.7368455337112397 0.7816013477849744 0.7522972053442438
0.3 0.7424455967031868 0.7371999886234822 0.7826308678785563 0.7490720866707012
0.4 0.7407069532183933 0.7390873860533204 0.7852580334926422 0.7514193505312506
0.5 0.7306752396172586 0.7331410870948573 0.7858635652120741 0.7438470509781503
% out/responses/base_tempsweep/qwen3.5_4b_nothink
% out/responses/base_tempsweep/qwen3.5_4b
% out/responses/base_tempsweep/qwen3.5_27b
% out/responses/base_tempsweep/qwen3.5_9b

==> inserts/temp-graphs/f1e/qwen36.txt <==
y x0
0.1 0.7789076755152983
0.2 0.7712422479120665
0.3 0.7803399882609326
0.4 0.7810416787824499
0.5 0.7775874024491002
% out/responses/base_tempsweep/qwen3.6_35b

==> inserts/temp-graphs/gemma4.txt <==
y x0 x1 x2
0.1 0.689143950263032 0.8134863701578192 0.7425474254742547
0.2 0.6848397895743662 0.8152399171050534 0.7449386258568468
0.3 0.6877092300334767 0.8123704766459431 0.7460545193687231
0.4 0.6832456559859716 0.812051649928264 0.744300972421489
0.5 0.6854774430097242 0.8134863701578192 0.743663318986131
% out/responses/base_tempsweep/gemma4_e2b
% out/responses/base_tempsweep/gemma4_26b
% out/responses/base_tempsweep/gemma4_e4b

==> inserts/temp-graphs/ministral-3.txt <==
y x0 x1 x2
0.1 0.7160848079069027 0.6856368563685638 0.5697433444922684
0.2 0.7195919018013709 0.6838833094213296 0.569902757851108
0.3 0.7195919018013711 0.6818109357564165 0.5751633986928104
0.4 0.721983102183963 0.6861150964450822 0.5753228120516499
0.5 0.720548381954408 0.6802168021680216 0.5742069185397737
% out/responses/base_tempsweep/ministral-3_14b
% out/responses/base_tempsweep/ministral-3_8b
% out/responses/base_tempsweep/ministral-3_3b

==> inserts/temp-graphs/qwen35.txt <==
y x0 x1 x2 x3
0.1 0.7388809182209469 0.7482863063924756 0.7949944205324405 0.7691694564004464
0.2 0.736808544556034 0.7484457197513152 0.7919655667144907 0.7634305754822254
0.3 0.74095329188586 0.7501992666985494 0.7930814602263668 0.7586481747170413
0.4 0.7412721186035388 0.750836920133907 0.7914873266379723 0.7604017216642754
0.5 0.7368085445560338 0.7486051331101548 0.7951538338912801 0.7588075880758808
% out/responses/base_tempsweep/qwen3.5_4b_nothink
% out/responses/base_tempsweep/qwen3.5_4b
% out/responses/base_tempsweep/qwen3.5_27b
% out/responses/base_tempsweep/qwen3.5_9b

==> inserts/temp-graphs/qwen36.txt <==
y x0
0.1 0.7570540411286467
0.2 0.754822254104894
0.3 0.7596046548700781
0.4 0.7572134544874861
0.5 0.7586481747170414
% out/responses/base_tempsweep/qwen3.6_35b
